Small Logic-based Multipliers with Incomplete Sub-Multipliers for FPGAs

There is a recent trend in artificial intelligence (AI) inference towards lower precision data formats down to 8 bits and less. As multiplication is the most complex operation in typical inference tasks, there is a large demand for efficient small multipliers. The large DSP blocks have limitations implementing many small multipliers efficiently. Hence, this work proposes a solution for better logic-based multipliers that is especially beneficial for small multipliers. Our work is based on the multiplier tiling method in which a multiplier is designed out of several sub-multiplier tiles. The key observation we made is that these sub-multipliers do not necessarily have to perform a complete (rectangular) NxK multiplication and more efficient sub-multipliers are possible that are incomplete (non-rectangular). This proposal first seeks to identify efficient incomplete irregular sub-multipliers and then demonstrates improvements over state-of-the-art designs. It is shown that optimal solutions can be found using integer linear programming (ILP), which are evaluated in FPGA synthesis experiments.

==> figs/6x4compression_example.tikz <==
%\documentclass[margin=0pt]{standalone}  
%\usepackage{amsmath,amssymb,amsfonts}
%\usepackage{graphicx}
%\usepackage{xcolor,tikz,tikzscale,caption,subcaption}
%\usepackage{booktabs,svg,pgfplots}
%\begin{document}
% \input{dot_diag_macros.tex}
\newcommand{\dotscale}{0.8}

\resizebox{1\textwidth}{!}{%
%\begin{figure}[]
 % \begin{center}
 % 	\scalebox{\dotscale}{
      \begin{dotdiag}{10}
%      	\drawfull[cyan]{11}{10}
 %          \drawgpca[yellow]{11}{9}
 %          \drawgpcb[yellow]{13}{9}
% \draw [use as bounding box, white] (0,3) -| (8,3) |- (8,13) -| (0,4);% Fix the bounding box
    \drawfull[cyan]{2}{9}
 	\drawfull[cyan]{3}{9}
 	\drawfull[cyan]{4}{9}
 	\drawfull[cyan]{5}{9}
 	\drawfull[cyan]{6}{9}
    \drawdotrow[2]{11}{5}
    \drawdotrow[2]{10}{5}
	\drawdotrow[0]{9}{10}
	\draw (0,8.5) --++(11,0) ;

	\draw (1.0,9) --++(4,0) ;
	\draw (6.0,9) --++(4,0) ;
	\draw (4.0,10) --++(4,0) ;
	\draw (4.0,11) --++(4,0) ;

	\drawcpa[3]{7}
    \draw (8,6) --++(-1,1) ;
	\draw (7,6) --++(-1,1) ;
	\draw (6,6) --++(-1,1) ;
	\draw (5,6) --++(-1,1) ;
	\draw (4,6) --++(-1,1) ;
	\drawdotrow[0]{6}{10}
	\drawdotrow[3]{7}{5}
	\draw (0,5.5) --++(11,0) ;

  	\drawdotrow[0]{4}{10}

	\foreach \x in {0,...,9}{
		\node[gray, above] at (10-\x,11.5 ) {\scalebox{.8}{$2^{\x}$}};
	}	
	    \draw (10,10)  node {\small M1};
        \draw (2.8,11)  node {\small M2};
        \draw (2.8,10)  node {\small M3};
        \draw (1,10)  node {\small M4};
    \end{dotdiag}
}
%\end{document}
